Spatially resolved emission lines in galaxies at $4\leq z < 10$ from the JADES survey: evidence for enhanced central star formation

We present the first statistical investigation of spatially resolved emission-line properties in a sample of 63 low-mass galaxies at $4\leq z<10$, using JWST/NIRSpec MSA data from the JWST Advanced Deep Extragalactic (JADES) survey focusing on deep, spatially resolved spectroscopy in the GOODS-S extragalactic field. By performing a stacking of the 2D spectra of the galaxies in our sample, we find an increasing or flat radial trend with increasing radius for [OIII]$\lambda5007$/H$\beta$ and a decreasing one for [NeIII]$\lambda3869$/[OII]$\lambda3727$ (3--4 $\sigma$ significance). These results are still valid when stacking the sample in two redshift bins (i.e., $4\leq z<5.5$ and $5.5\leq z<10$). The comparison with star-formation photoionization models suggests that the ionization parameter increases by $\sim 0.5$ dex with redshift. We find a tentative metallicity gradient that increases with radius (i.e., 'inverted') in both redshift bins. Moreover, our analysis reveals strong negative gradients for the equivalent width of \Hbeta (7$\sigma$ significance). This trend persists even after removing known AGN candidates, therefore, it is consistent with a radial gradient primarily in stellar age and secondarily in metallicity. Taken all together, our results suggest that the sample is dominated by active central star formation, with possibly inverted metallicity gradients sustained by recent episodes of accretion of pristine gas or strong radial flows. Deeper observations and larger samples are needed to confirm these preliminary results and to validate our interpretation.

==> ancillary/notes.txt <==
Particularly tight constraints on logU, with little dependence on Zneb, are afforded by the combination of O32 and Ne3O2 (e.g., Nagao et al. 2006; Pérez-Montero et al. 2007; Levesque & Richardson 2014; Steidel et al. 2016; Strom et al. 2017; Jeong et al. 2020; Shapley et al. 2023a).

https://arxiv.org/pdf/1503.08146.pdf - Emissivity of He lines vs n_e and T_e
